The Exact Robustness of Smith's Rule with Predicted Processing Times

Smith's rule orders jobs by their weight-to-processing-time ratios. We study the robustness of its list schedule on identical parallel machines when job $j$ is ordered using a nominal processing time $\mu_j$ and its true processing time satisfies $\mu_j\leq p_j\leq\alpha\mu_j$, where $\alpha\geq1$. We determine the exact worst-case approximation ratio against the clairvoyant optimum, taking the supremum over machine counts. The ratio is an explicit continuous piecewise-algebraic function of $\alpha$. It equals the Kawaguchi--Kyan constant $(1+\sqrt{2})/2$ at $\alpha=1$ and is exactly $\sqrt{\alpha}$ for $\alpha\geq4$. On one machine the exact ratio is $\sqrt{\alpha}$. For every fixed machine count, no deterministic nonpreemptive algorithm can improve on this guarantee, even with knowledge of $\alpha$. The proof reduces to a common nominal Smith ratio and endpoint errors. Cutting the list schedule at its minimum final machine load yields a prefix--suffix certificate; two packings of matching lower-bound instances explain the branches below $\alpha=4$. We also prove a nominal-to-robust transfer: any fixed schedule ordered by nominal Smith ratios on each machine, with nominal approximation ratio $1+\delta$, has realized ratio at most $\sqrt{\alpha}+\alpha\delta$. A nominal approximation scheme then gives, for every fixed $\varepsilon>0$, a deterministic polynomial-time algorithm independent of $\alpha$ with ratio $(1+\varepsilon)\sqrt{\alpha}$ simultaneously for $1\leq\alpha\leq4$.

==> data/exact-ratio.csv <==
alpha,ratio
1.00000000000000000000,1.20710678118654752440
1.01000000000000000000,1.20933800984986048355
1.02000000000000000000,1.21157267233157468702
1.03000000000000000000,1.21381077698269549702
1.04000000000000000000,1.21605233218098091928
1.05000000000000000000,1.21829734633104903379
1.06000000000000000000,1.22054582786448594409
1.07000000000000000000,1.22279778523995424761
1.08000000000000000000,1.22505322694330203027
1.09000000000000000000,1.22731216148767238816
1.10000000000000000000,1.22957459741361347940
1.11000000000000000000,1.23184054328918910897
1.12000000000000000000,1.23411000771008984979
1.13000000000000000000,1.23638299929974470282
1.14000000000000000000,1.23865952670943329944
1.15000000000000000000,1.24093959861839864907
1.16000000000000000000,1.24322322373396043513
1.17000000000000000000,1.24551041079162886254
1.18000000000000000000,1.24780116855521905971
1.19000000000000000000,1.25009550581696603846
1.20000000000000000000,1.25239343139764021470
1.21000000000000000000,1.25469495414666349336
1.22000000000000000000,1.25700008294222592061
1.23000000000000000000,1.25930882669140290668
1.24000000000000000000,1.26162119433027302251
1.25000000000000000000,1.26393719482403637354
1.26000000000000000000,1.26625683716713355386
1.27000000000000000000,1.26858013038336518417
1.28000000000000000000,1.27090708352601203677
1.29000000000000000000,1.27323770567795575104
1.30000000000000000000,1.27557200595180014270
1.31000000000000000000,1.27790999348999311038
1.32000000000000000000,1.28025167746494914280
1.33000000000000000000,1.28259706707917243016
1.34000000000000000000,1.28494617156538058306
1.35000000000000000000,1.28729900018662896256
1.36000000000000000000,1.28965556223643562492
1.37000000000000000000,1.29201586703890688443
1.38000000000000000000,1.29437992394886349804
1.39000000000000000000,1.29674774235196747538
1.40000000000000000000,1.29911933166484951760
1.41000000000000000000,1.30149470133523708897
1.42000000000000000000,1.30387386084208312466
1.43000000000000000000,1.30625681969569537845
1.44000000000000000000,1.30864358743786641422
1.45000000000000000000,1.31103417364200424471
1.46000000000000000000,1.31342858791326362157
1.47000000000000000000,1.31582683988867798031
1.48000000000000000000,1.31822893923729204405
1.49000000000000000000,1.32063489566029508983
1.50000000000000000000,1.32304471889115488151
1.51000000000000000000,1.32545841869575227292
1.52000000000000000000,1.32787600487251648537
1.53000000000000000000,1.33029748725256106338
1.54000000000000000000,1.33272287569982051257
1.55000000000000000000,1.33515218011118762380
1.56000000000000000000,1.33758541041665148748
1.57000000000000000000,1.34002257657943620217
1.58000000000000000000,1.34246368859614028151
1.59000000000000000000,1.34490875649687676363
1.60000000000000000000,1.34735779034541402711
1.61000000000000000000,1.34981080023931731763
1.62000000000000000000,1.35226779631009098969
1.63000000000000000000,1.35472878872332146730
1.64000000000000000000,1.35719378767882092817
1.65000000000000000000,1.35966280341077171552
1.66000000000000000000,1.36213584618787148186
1.67000000000000000000,1.36461292631347906902
1.68000000000000000000,1.36709405412576112893
1.69000000000000000000,1.36957923999783948931
1.70000000000000000000,1.37206849433793926891
1.71000000000000000000,1.37456182758953774666
1.72000000000000000000,1.37705925023151398913
1.73000000000000000000,1.37956077277829924098
1.74000000000000000000,1.38206640578002808282
1.75000000000000000000,1.38457615982269036102
1.76000000000000000000,1.38709004552828389424
1.77000000000000000000,1.38960807355496796112
1.78000000000000000000,1.39213025459721757392
1.79000000000000000000,1.39465659938597854279
1.80000000000000000000,1.39718711868882333533
1.81000000000000000000,1.39972182331010773628
1.82000000000000000000,1.40226072409112831216
1.83000000000000000000,1.40480383191028068550
1.84000000000000000000,1.40735115768321862382
1.85000000000000000000,1.40990271236301394798
1.86000000000000000000,1.41245850694031726495
1.87000000000000000000,1.41501855244351952998
1.88000000000000000000,1.41758285993891444317
1.89000000000000000000,1.42015144053086168532
1.89538022054483572165,1.42153516540862679124
1.90000000000000000000,1.42272870706169633533
1.91000000000000000000,1.42534351664049350779
1.92000000000000000000,1.42799686683646261670
1.93000000000000000000,1.43068426182869293917
1.94000000000000000000,1.43340183683330004521
1.95000000000000000000,1.43614624590728812119
1.96000000000000000000,1.43891457381869357818
1.97000000000000000000,1.44170426599562162238
1.98000000000000000000,1.44451307224625423460
1.99000000000000000000,1.44733900110109045487
2.00000000000000000000,1.45018028244284757866
2.01000000000000000000,1.45303533667043385673
2.02000000000000000000,1.45590274906402861666
2.03000000000000000000,1.45878124832689855591
2.04000000000000000000,1.46166968850875623508
2.05000000000000000000,1.46456703368759188054
2.06000000000000000000,1.46747234491753901561
2.07000000000000000000,1.47038476905043545336
2.08000000000000000000,1.47330352911614223390
2.09000000000000000000,1.47622791600703699270
2.10000000000000000000,1.47915728125953103522
2.11000000000000000000,1.48209103076301315641
2.12000000000000000000,1.48502861925656215424
2.13000000000000000000,1.48796954549779422032
2.14000000000000000000,1.49091334800760830399
2.15000000000000000000,1.49385960131034459922
2.16000000000000000000,1.49680791260173385496
2.17000000000000000000,1.49975791878757310170
2.18000000000000000000,1.50270928384477245610
2.19000000000000000000,1.50566169646363544721
2.20000000000000000000,1.50861486793624391688
2.21000000000000000000,1.51156853026084186247
2.22000000000000000000,1.51452243443632923647
2.23000000000000000000,1.51747634892452996055
2.24000000000000000000,1.52043005826090371462
2.25000000000000000000,1.52338336179692193225
2.26000000000000000000,1.52633607255950093166
2.27000000000000000000,1.52928801621474137922
2.28000000000000000000,1.53223903012481429661
2.29000000000000000000,1.53518896248820157124
2.30000000000000000000,1.53813767155467812537
2.31000000000000000000,1.54108502490744234842
2.32000000000000000000,1.54403089880568508606
2.33000000000000000000,1.54697517758165545233
2.34000000000000000000,1.54991775308695078731
2.35000000000000000000,1.55285852418334235350
2.36000000000000000000,1.55579739627395976453
2.37000000000000000000,1.55873428087110575333
2.38000000000000000000,1.56166909519736726432
2.39000000000000000000,1.56460176181703627266
2.40000000000000000000,1.56753220829516039636
2.41000000000000000000,1.57046036688181458187
2.42000000000000000000,1.57338617421942545732
2.43000000000000000000,1.57630957107119326910
2.44000000000000000000,1.57923050206884601201
2.45000000000000000000,1.58214891547812933628
2.46000000000000000000,1.58506476298058657992
2.47000000000000000000,1.58797799947031800987
2.48000000000000000000,1.59088858286452895408
2.49000000000000000000,1.59379647392678461497
2.50000000000000000000,1.59670163610198641018
2.51000000000000000000,1.59960403536217194356
2.52000000000000000000,1.60250364006231926731
2.53000000000000000000,1.60540042080540691724
2.54000000000000000000,1.60829435031604513537
2.55000000000000000000,1.61118540332205147963
2.56000000000000000000,1.61407355644339631792
2.57000000000000000000,1.61695878808799109037
2.58000000000000000000,1.61984107835383521284
2.59000000000000000000,1.62272040893707653902
2.60000000000000000000,1.62559676304557580068
2.61000000000000000000,1.62847012531759776187
2.62000000000000000000,1.63134048174528127161
2.63000000000000000000,1.63420781960256726304
2.64000000000000000000,1.63707212737728827680
2.65000000000000000000,1.63993339470714550923
2.66000000000000000000,1.64279161231931990052
2.67000000000000000000,1.64564677197348256743
2.68000000000000000000,1.64849886640798710773
2.69000000000000000000,1.65134788928904210723
2.70000000000000000000,1.65419383516267669210
2.71000000000000000000,1.65703669940932530916
2.72000000000000000000,1.65987647820087018745
2.73000000000000000000,1.66271316845999123325
2.74000000000000000000,1.66554676782168352116
2.75000000000000000000,1.66837727459681214524
2.76000000000000000000,1.67120468773758305487
2.77000000000000000000,1.67402900680481668454
2.78000000000000000000,1.67685023193691875168
2.79000000000000000000,1.67966836382044959447
2.80000000000000000000,1.68248340366219989923
2.81000000000000000000,1.68529535316268666750
2.82000000000000000000,1.68810421449098883565
2.83000000000000000000,1.69090999026084711901
2.84000000000000000000,1.69371268350795744278
2.85000000000000000000,1.69651229766839177010
2.86000000000000000000,1.69930883655808427264
2.87000000000000000000,1.70210230435332463475
2.88000000000000000000,1.70489270557220386049
2.89000000000000000000,1.70768004505696128548
2.90000000000000000000,1.71046432795718460004
2.91000000000000000000,1.71324555971381758492
2.92000000000000000000,1.71602374604393296064
2.93000000000000000000,1.71879889292623027160
2.94000000000000000000,1.72157100658722107960
2.95000000000000000000,1.72434009348806594003
2.96000000000000000000,1.72710616031202968980
2.97000000000000000000,1.72986921395252349876
2.98000000000000000000,1.73262926150170393577
2.99000000000000000000,1.73538631023960098537
3.00000000000000000000,1.73814036762374852916
3.01000000000000000000,1.74089144127929228545
3.02000000000000000000,1.74363953898955158760
3.03000000000000000000,1.74638466868701268283
3.04000000000000000000,1.74912683844473245448
3.05000000000000000000,1.75186605646813261786
3.06000000000000000000,1.75460233108716551669
3.07000000000000000000,1.75733567074883366031
3.08000000000000000000,1.76006608401004609336
3.09000000000000000000,1.76279357953079558570
3.10000000000000000000,1.76551816606764147274
3.11000000000000000000,1.76823985246748377030
3.12000000000000000000,1.77095864766161493485
3.13000000000000000000,1.77367456066003634470
3.14000000000000000000,1.77638760054602724119
3.15000000000000000000,1.77909777647095449463
3.16000000000000000000,1.78180509764931215057
3.17000000000000000000,1.78450957335398026878
3.18000000000000000000,1.78721121291169309343
3.19000000000000000000,1.78991002569870708984
3.20000000000000000000,1.79260602113665985219
3.21000000000000000000,1.79529920868861133020
3.22000000000000000000,1.79798959785525924224
3.23000000000000000000,1.80067719817132093862
3.24000000000000000000,1.80336201920207435400
3.25000000000000000000,1.80604407054005104309
3.26000000000000000000,1.80872336180187462964
3.27000000000000000000,1.81139990262523831719
3.28000000000000000000,1.81407370266601541137
3.29000000000000000000,1.81674477159549708959
3.30000000000000000000,1.81941311909775192434
3.31000000000000000000,1.82207875486710192346
3.32000000000000000000,1.82474168860571009410
3.33000000000000000000,1.82740193002127476838
3.34000000000000000000,1.83005948882482614780
3.35000000000000000000,1.83271437472862073182
3.36000000000000000000,1.83536659744412949375
3.37000000000000000000,1.83801616668011585468
3.38000000000000000000,1.84066309214079968497
3.39000000000000000000,1.84330738352410373180
3.40000000000000000000,1.84594905051997903321
3.41000000000000000000,1.84858810280880603167
3.42000000000000000000,1.85122455005986824652
3.43000000000000000000,1.85385840192989550294
3.44000000000000000000,1.85648966806167384752
3.45000000000000000000,1.85911835808271940570
3.46000000000000000000,1.86174448160401355639
3.47000000000000000000,1.86436804821879691283
3.48000000000000000000,1.86698906750141970720
3.49000000000000000000,1.86960754900624628015
3.50000000000000000000,1.87222350226661147471
3.51000000000000000000,1.87483693679382682830
3.52000000000000000000,1.87744786207623454580
3.53000000000000000000,1.88005628757830732231
3.54000000000000000000,1.88266222273979216575
3.55000000000000000000,1.88526567697489644705
3.56000000000000000000,1.88786665967151447997
3.57000000000000000000,1.89046518019049300349
3.58000000000000000000,1.89306124786493400724
3.59000000000000000000,1.89565487199953340519
3.60000000000000000000,1.89824606186995412417
3.61000000000000000000,1.90083482672223223320
3.62000000000000000000,1.90342117577221479553
3.63000000000000000000,1.90600511820502817930
3.64000000000000000000,1.90858666317457561415
3.65000000000000000000,1.91116581980306283026
3.66000000000000000000,1.91374259718055066339
3.67000000000000000000,1.91631700436453355446
3.68000000000000000000,1.91888905037954291530
3.69000000000000000000,1.92145874421677437317
3.70000000000000000000,1.92402609483373794649
3.71000000000000000000,1.92659111115393024147
3.72000000000000000000,1.92915380206652779573
3.73000000000000000000,1.93171417642610072953
3.74000000000000000000,1.93427224305234589830
3.75000000000000000000,1.93682801072983877196
3.76000000000000000000,1.93938148820780329667
3.77000000000000000000,1.94193268419989902423
3.78000000000000000000,1.94448160738402482172
3.79000000000000000000,1.94702826640213850109
3.80000000000000000000,1.94957266986009173385
3.81000000000000000000,1.95211482632747964076
3.82000000000000000000,1.95465474433750446971
3.83000000000000000000,1.95719243238685279791
3.84000000000000000000,1.95972789893558571602
3.85000000000000000000,1.96226115240704147255
3.86000000000000000000,1.96479220118775007709
3.87000000000000000000,1.96732105362735937980
3.88000000000000000000,1.96984771803857216322
3.89000000000000000000,1.97237220269709379988
3.90000000000000000000,1.97489451584159004625
3.91000000000000000000,1.97741466567365455991
3.92000000000000000000,1.97993266035778574216
3.93000000000000000000,1.98244850802137252374
3.94000000000000000000,1.98496221675468872514
3.95000000000000000000,1.98747379461089563747
3.96000000000000000000,1.98998324960605248260
3.97000000000000000000,1.99249058971913442451
3.98000000000000000000,1.99499582289205781566
3.99000000000000000000,1.99749895702971237431
4.00000000000000000000,2.00000000000000000000

